VR-NeRF: High-Fidelity Virtualized Walkable Spaces

We present an end-to-end system for the high-fidelity capture, model reconstruction, and real-time rendering of walkable spaces in virtual reality using neural radiance fields. To this end, we designed and built a custom multi-camera rig to densely capture walkable spaces in high fidelity and with multi-view high dynamic range images in unprecedented quality and density. We extend instant neural graphics primitives with a novel perceptual color space for learning accurate HDR appearance, and an efficient mip-mapping mechanism for level-of-detail rendering with anti-aliasing, while carefully optimizing the trade-off between quality and speed. Our multi-GPU renderer enables high-fidelity volume rendering of our neural radiance field model at the full VR resolution of dual 2K$\times$2K at 36 Hz on our custom demo machine. We demonstrate the quality of our results on our challenging high-fidelity datasets, and compare our method and datasets to existing baselines. We release our dataset on our project website.

==> figures/performance-graphs-turtle-v4-fixed2.csv <==
gpu-count,avg-fps|all|2x2K|eyeful15-seating-area-1k,avg-fps|all|2x2K|eyeful15-riverview-2k,avg-fps|all|2x2K|eyeful15-city-of-bridges-2k,avg-fps|all|2x2K|eyeful15-apartment1-2k,avg-fps|all|2x2K|eyeful-workshop-2k,avg-fps|all|2x2K|eyeful15-city-of-bridges-1k,avg-fps|all|2x2K|eyeful15-seating-area-2k,avg-fps|all|2x2K|eyeful15-riverview-1k,avg-fps|all|2x2K|eyeful15-apartment1-1k,avg-fps|all|2x2K|eyeful-roomsy-2k,avg-fps|all|2x2K|eyeful-workshop-1k,avg-fps|all|2x2K|eyeful-roomsy-1k,avg-fps|all|2x1K|eyeful15-seating-area-1k,avg-fps|all|2x1K|eyeful15-riverview-2k,avg-fps|all|2x1K|eyeful15-city-of-bridges-2k,avg-fps|all|2x1K|eyeful15-apartment1-2k,avg-fps|all|2x1K|eyeful-workshop-2k,avg-fps|all|2x1K|eyeful15-city-of-bridges-1k,avg-fps|all|2x1K|eyeful15-seating-area-2k,avg-fps|all|2x1K|eyeful15-riverview-1k,avg-fps|all|2x1K|eyeful15-apartment1-1k,avg-fps|all|2x1K|eyeful-roomsy-2k,avg-fps|all|2x1K|eyeful-workshop-1k,avg-fps|all|2x1K|eyeful-roomsy-1k,max-fps|all|2x2K|eyeful15-seating-area-1k,max-fps|all|2x2K|eyeful15-riverview-2k,max-fps|all|2x2K|eyeful15-city-of-bridges-2k,max-fps|all|2x2K|eyeful15-apartment1-2k,max-fps|all|2x2K|eyeful-workshop-2k,max-fps|all|2x2K|eyeful15-city-of-bridges-1k,max-fps|all|2x2K|eyeful15-seating-area-2k,max-fps|all|2x2K|eyeful15-riverview-1k,max-fps|all|2x2K|eyeful15-apartment1-1k,max-fps|all|2x2K|eyeful-roomsy-2k,max-fps|all|2x2K|eyeful-workshop-1k,max-fps|all|2x2K|eyeful-roomsy-1k,max-fps|all|2x1K|eyeful15-seating-area-1k,max-fps|all|2x1K|eyeful15-riverview-2k,max-fps|all|2x1K|eyeful15-city-of-bridges-2k,max-fps|all|2x1K|eyeful15-apartment1-2k,max-fps|all|2x1K|eyeful-workshop-2k,max-fps|all|2x1K|eyeful15-city-of-bridges-1k,max-fps|all|2x1K|eyeful15-seating-area-2k,max-fps|all|2x1K|eyeful15-riverview-1k,max-fps|all|2x1K|eyeful15-apartment1-1k,max-fps|all|2x1K|eyeful-roomsy-2k,max-fps|all|2x1K|eyeful-workshop-1k,max-fps|all|2x1K|eyeful-roomsy-1k,max-time|all|2x2K|eyeful15-seating-area-1k,max-time|all|2x2K|eyeful15-riverview-2k,max-time|all|2x2K|eyeful15-city-of-bridges-2k,max-time|all|2x2K|eyeful15-apartment1-2k,max-time|all|2x2K|eyeful-workshop-2k,max-time|all|2x2K|eyeful15-city-of-bridges-1k,max-time|all|2x2K|eyeful15-seating-area-2k,max-time|all|2x2K|eyeful15-riverview-1k,max-time|all|2x2K|eyeful15-apartment1-1k,max-time|all|2x2K|eyeful-roomsy-2k,max-time|all|2x2K|eyeful-workshop-1k,max-time|all|2x2K|eyeful-roomsy-1k,max-time|all|2x1K|eyeful15-seating-area-1k,max-time|all|2x1K|eyeful15-riverview-2k,max-time|all|2x1K|eyeful15-city-of-bridges-2k,max-time|all|2x1K|eyeful15-apartment1-2k,max-time|all|2x1K|eyeful-workshop-2k,max-time|all|2x1K|eyeful15-city-of-bridges-1k,max-time|all|2x1K|eyeful15-seating-area-2k,max-time|all|2x1K|eyeful15-riverview-1k,max-time|all|2x1K|eyeful15-apartment1-1k,max-time|all|2x1K|eyeful-roomsy-2k,max-time|all|2x1K|eyeful-workshop-1k,max-time|all|2x1K|eyeful-roomsy-1k,mean-time|all|2x2K|eyeful15-seating-area-1k,mean-time|all|2x2K|eyeful15-riverview-2k,mean-time|all|2x2K|eyeful15-city-of-bridges-2k,mean-time|all|2x2K|eyeful15-apartment1-2k,mean-time|all|2x2K|eyeful-workshop-2k,mean-time|all|2x2K|eyeful15-city-of-bridges-1k,mean-time|all|2x2K|eyeful15-seating-area-2k,mean-time|all|2x2K|eyeful15-riverview-1k,mean-time|all|2x2K|eyeful15-apartment1-1k,mean-time|all|2x2K|eyeful-roomsy-2k,mean-time|all|2x2K|eyeful-workshop-1k,mean-time|all|2x2K|eyeful-roomsy-1k,mean-time|all|2x1K|eyeful15-seating-area-1k,mean-time|all|2x1K|eyeful15-riverview-2k,mean-time|all|2x1K|eyeful15-city-of-bridges-2k,mean-time|all|2x1K|eyeful15-apartment1-2k,mean-time|all|2x1K|eyeful-workshop-2k,mean-time|all|2x1K|eyeful15-city-of-bridges-1k,mean-time|all|2x1K|eyeful15-seating-area-2k,mean-time|all|2x1K|eyeful15-riverview-1k,mean-time|all|2x1K|eyeful15-apartment1-1k,mean-time|all|2x1K|eyeful-roomsy-2k,mean-time|all|2x1K|eyeful-workshop-1k,mean-time|all|2x1K|eyeful-roomsy-1k,min-fps|all|2x2K|eyeful15-seating-area-1k,min-fps|all|2x2K|eyeful15-riverview-2k,min-fps|all|2x2K|eyeful15-city-of-bridges-2k,min-fps|all|2x2K|eyeful15-apartment1-2k,min-fps|all|2x2K|eyeful-workshop-2k,min-fps|all|2x2K|eyeful15-city-of-bridges-1k,min-fps|all|2x2K|eyeful15-seating-area-2k,min-fps|all|2x2K|eyeful15-riverview-1k,min-fps|all|2x2K|eyeful15-apartment1-1k,min-fps|all|2x2K|eyeful-roomsy-2k,min-fps|all|2x2K|eyeful-workshop-1k,min-fps|all|2x2K|eyeful-roomsy-1k,min-fps|all|2x1K|eyeful15-seating-area-1k,min-fps|all|2x1K|eyeful15-riverview-2k,min-fps|all|2x1K|eyeful15-city-of-bridges-2k,min-fps|all|2x1K|eyeful15-apartment1-2k,min-fps|all|2x1K|eyeful-workshop-2k,min-fps|all|2x1K|eyeful15-city-of-bridges-1k,min-fps|all|2x1K|eyeful15-seating-area-2k,min-fps|all|2x1K|eyeful15-riverview-1k,min-fps|all|2x1K|eyeful15-apartment1-1k,min-fps|all|2x1K|eyeful-roomsy-2k,min-fps|all|2x1K|eyeful-workshop-1k,min-fps|all|2x1K|eyeful-roomsy-1k,min-time|all|2x2K|eyeful15-seating-area-1k,min-time|all|2x2K|eyeful15-riverview-2k,min-time|all|2x2K|eyeful15-city-of-bridges-2k,min-time|all|2x2K|eyeful15-apartment1-2k,min-time|all|2x2K|eyeful-workshop-2k,min-time|all|2x2K|eyeful15-city-of-bridges-1k,min-time|all|2x2K|eyeful15-seating-area-2k,min-time|all|2x2K|eyeful15-riverview-1k,min-time|all|2x2K|eyeful15-apartment1-1k,min-time|all|2x2K|eyeful-roomsy-2k,min-time|all|2x2K|eyeful-workshop-1k,min-time|all|2x2K|eyeful-roomsy-1k,min-time|all|2x1K|eyeful15-seating-area-1k,min-time|all|2x1K|eyeful15-riverview-2k,min-time|all|2x1K|eyeful15-city-of-bridges-2k,min-time|all|2x1K|eyeful15-apartment1-2k,min-time|all|2x1K|eyeful-workshop-2k,min-time|all|2x1K|eyeful15-city-of-bridges-1k,min-time|all|2x1K|eyeful15-seating-area-2k,min-time|all|2x1K|eyeful15-riverview-1k,min-time|all|2x1K|eyeful15-apartment1-1k,min-time|all|2x1K|eyeful-roomsy-2k,min-time|all|2x1K|eyeful-workshop-1k,min-time|all|2x1K|eyeful-roomsy-1k,p99-fps|all|2x2K|eyeful15-seating-area-1k,p99-fps|all|2x2K|eyeful15-riverview-2k,p99-fps|all|2x2K|eyeful15-city-of-bridges-2k,p99-fps|all|2x2K|eyeful15-apartment1-2k,p99-fps|all|2x2K|eyeful-workshop-2k,p99-fps|all|2x2K|eyeful15-city-of-bridges-1k,p99-fps|all|2x2K|eyeful15-seating-area-2k,p99-fps|all|2x2K|eyeful15-riverview-1k,p99-fps|all|2x2K|eyeful15-apartment1-1k,p99-fps|all|2x2K|eyeful-roomsy-2k,p99-fps|all|2x2K|eyeful-workshop-1k,p99-fps|all|2x2K|eyeful-roomsy-1k,p99-fps|all|2x1K|eyeful15-seating-area-1k,p99-fps|all|2x1K|eyeful15-riverview-2k,p99-fps|all|2x1K|eyeful15-city-of-bridges-2k,p99-fps|all|2x1K|eyeful15-apartment1-2k,p99-fps|all|2x1K|eyeful-workshop-2k,p99-fps|all|2x1K|eyeful15-city-of-bridges-1k,p99-fps|all|2x1K|eyeful15-seating-area-2k,p99-fps|all|2x1K|eyeful15-riverview-1k,p99-fps|all|2x1K|eyeful15-apartment1-1k,p99-fps|all|2x1K|eyeful-roomsy-2k,p99-fps|all|2x1K|eyeful-workshop-1k,p99-fps|all|2x1K|eyeful-roomsy-1k,p99-time|all|2x2K|eyeful15-seating-area-1k,p99-time|all|2x2K|eyeful15-riverview-2k,p99-time|all|2x2K|eyeful15-city-of-bridges-2k,p99-time|all|2x2K|eyeful15-apartment1-2k,p99-time|all|2x2K|eyeful-workshop-2k,p99-time|all|2x2K|eyeful15-city-of-bridges-1k,p99-time|all|2x2K|eyeful15-seating-area-2k,p99-time|all|2x2K|eyeful15-riverview-1k,p99-time|all|2x2K|eyeful15-apartment1-1k,p99-time|all|2x2K|eyeful-roomsy-2k,p99-time|all|2x2K|eyeful-workshop-1k,p99-time|all|2x2K|eyeful-roomsy-1k,p99-time|all|2x1K|eyeful15-seating-area-1k,p99-time|all|2x1K|eyeful15-riverview-2k,p99-time|all|2x1K|eyeful15-city-of-bridges-2k,p99-time|all|2x1K|eyeful15-apartment1-2k,p99-time|all|2x1K|eyeful-workshop-2k,p99-time|all|2x1K|eyeful15-city-of-bridges-1k,p99-time|all|2x1K|eyeful15-seating-area-2k,p99-time|all|2x1K|eyeful15-riverview-1k,p99-time|all|2x1K|eyeful15-apartment1-1k,p99-time|all|2x1K|eyeful-roomsy-2k,p99-time|all|2x1K|eyeful-workshop-1k,p99-time|all|2x1K|eyeful-roomsy-1k,std-fps|all|2x2K|eyeful15-seating-area-1k,std-fps|all|2x2K|eyeful15-riverview-2k,std-fps|all|2x2K|eyeful15-city-of-bridges-2k,std-fps|all|2x2K|eyeful15-apartment1-2k,std-fps|all|2x2K|eyeful-workshop-2k,std-fps|all|2x2K|eyeful15-city-of-bridges-1k,std-fps|all|2x2K|eyeful15-seating-area-2k,std-fps|all|2x2K|eyeful15-riverview-1k,std-fps|all|2x2K|eyeful15-apartment1-1k,std-fps|all|2x2K|eyeful-roomsy-2k,std-fps|all|2x2K|eyeful-workshop-1k,std-fps|all|2x2K|eyeful-roomsy-1k,std-fps|all|2x1K|eyeful15-seating-area-1k,std-fps|all|2x1K|eyeful15-riverview-2k,std-fps|all|2x1K|eyeful15-city-of-bridges-2k,std-fps|all|2x1K|eyeful15-apartment1-2k,std-fps|all|2x1K|eyeful-workshop-2k,std-fps|all|2x1K|eyeful15-city-of-bridges-1k,std-fps|all|2x1K|eyeful15-seating-area-2k,std-fps|all|2x1K|eyeful15-riverview-1k,std-fps|all|2x1K|eyeful15-apartment1-1k,std-fps|all|2x1K|eyeful-roomsy-2k,std-fps|all|2x1K|eyeful-workshop-1k,std-fps|all|2x1K|eyeful-roomsy-1k,std-time|all|2x2K|eyeful15-seating-area-1k,std-time|all|2x2K|eyeful15-riverview-2k,std-time|all|2x2K|eyeful15-city-of-bridges-2k,std-time|all|2x2K|eyeful15-apartment1-2k,std-time|all|2x2K|eyeful-workshop-2k,std-time|all|2x2K|eyeful15-city-of-bridges-1k,std-time|all|2x2K|eyeful15-seating-area-2k,std-time|all|2x2K|eyeful15-riverview-1k,std-time|all|2x2K|eyeful15-apartment1-1k,std-time|all|2x2K|eyeful-roomsy-2k,std-time|all|2x2K|eyeful-workshop-1k,std-time|all|2x2K|eyeful-roomsy-1k,std-time|all|2x1K|eyeful15-seating-area-1k,std-time|all|2x1K|eyeful15-riverview-2k,std-time|all|2x1K|eyeful15-city-of-bridges-2k,std-time|all|2x1K|eyeful15-apartment1-2k,std-time|all|2x1K|eyeful-workshop-2k,std-time|all|2x1K|eyeful15-city-of-bridges-1k,std-time|all|2x1K|eyeful15-seating-area-2k,std-time|all|2x1K|eyeful15-riverview-1k,std-time|all|2x1K|eyeful15-apartment1-1k,std-time|all|2x1K|eyeful-roomsy-2k,std-time|all|2x1K|eyeful-workshop-1k,std-time|all|2x1K|eyeful-roomsy-1k
1,4.216827426061086,2.2587815170557315,6.993873639761175,3.382152032567596,3.291585330786333,10.14252347675672,1.8499862543961048,4.388942273887847,4.952717496515342,4.428163791107218,4.423993217975181,5.074900576706917,16.215836905332285,7.853908493518265,23.9681488742202,11.618300731858652,13.434497779551384,36.84825464182709,6.953992393121488,15.699859190681892,17.978203229740217,15.761570839772835,18.42466063248692,18.907417248149716,5.315162564247028,2.8784433378428944,8.474576271186441,4.651508949503219,5.158707640561886,12.468672460443138,2.3514251988130006,5.340254302909904,6.006980110888852,5.740758813499968,7.750496031746032,6.175813045787479,20.2232648438764,10.076175889726333,30.46644121500168,15.453323237162152,20.51702913418137,46.40801930573603,8.766546857192953,19.29682374281193,22.22370380247572,21.47720195012994,29.328093380649324,23.03775888681549,332.235,560.133,186.968,366.084,491.297,148.728,667.084,285.472,273.568,287.572,388.1,245.081,85.542,166.004,62.786,110.383,108.798,36.453,176.437,80.819,71.607,80.358,82.872,67.232,243.26949554565704,451.0568160088938,145.94381330128203,298.301585660692,314.46780387931034,100.58242067307692,549.387767260579,230.8940628126737,205.1168457690705,228.76199666110185,237.7403599137931,199.06912186978295,63.08138307349665,129.64172206781544,42.97853205128205,86.77917423926637,76.94957435344828,27.676602081665333,145.8171469933185,64.62197665369649,56.479462692788665,64.39932303839733,55.97513038793104,53.46929966611019,3.009917678751486,1.7852902792729584,5.348508835736597,2.7316135094677723,2.035428671455352,6.723683502770157,1.4990615874462587,3.502970519000112,3.6553982921979182,3.4773900101539787,2.576655501159495,4.080283661320135,11.690163896097824,6.023951230090842,15.927117510272993,9.05936602556553,9.19134542914392,27.43258442377856,5.667745427546376,12.373328054046697,13.96511514237435,12.444311705119588,12.066801814846992,14.873869585911471,188.141,347.41,118.0,214.984,193.847,80.201,425.274,187.257,166.473,174.193,129.024,161.922,49.448,99.244,32.823,64.711,48.74,21.548,114.07,51.822,44.997,46.561,34.097,43.407,3.020824507042209,1.799717502108126,5.382059766118891,2.777193179252176,2.1576756160428245,6.810032924274641,1.505250572884416,3.5201074275018627,3.6886293335860505,3.557703535142529,2.651900969762119,4.118857549674808,11.809217044510468,6.22376914832443,16.27223887141901,9.382023164543211,9.35409317319874,28.11045226168536,5.794763739915257,12.597542804406933,14.378298211723138,12.673433083031233,12.5910415785826,15.159214220791243,331.03545,555.6427600000001,185.80258,360.07578,463.46539000000007,146.84221,664.34122,284.08224,271.10342,281.0802,377.0898,242.78577,84.67962,160.67434,61.45461999999999,106.58682,106.90528,35.57396,172.56959,79.38055999999999,69.54926,78.90522,79.42155,65.96647999999999,0.6291276183374157,0.3049977078370221,0.99259322602685,0.3305834435505195,0.6173043260265294,1.390212089565568,0.2399022830476733,0.5075339306731483,0.6086049230432623,0.5075470779715512,1.0475013989255175,0.5081134543503395,2.2687053744096546,1.0499073952271454,4.036778463189398,1.0864422476184314,2.4625464115632307,5.196290681060099,0.835940883212454,1.893320476013019,2.202056914188452,1.9931949779498916,3.4151671806784223,1.9828737236305811,41.50272973860332,62.20805031918928,20.987808294980265,27.275350168489744,58.6688034472625,14.71718109821584,68.72909932609582,26.5310051794304,26.294726133258465,25.885885621267004,51.80462174907204,20.31720482822114,10.18438763955279,17.460171888319675,7.5514860118889695,7.667963121694586,14.05231985606448,3.845010328585505,16.862431771547897,7.734166817274605,7.026842086306055,7.641438451037111,9.437321170675135,5.5728122030923295
2,7.986841278290817,4.316657091621866,12.866798790949016,6.357662645181015,5.868397245124309,18.49523231855859,3.4908044987228224,8.259371095665236,9.284308737002636,8.185866292699625,7.729207662060936,9.434214067995091,29.34751703619851,14.362375995096102,40.62999892831468,20.63324722043625,23.338748941408276,64.34956867731691,12.766779229329194,28.499139808086618,32.587792131431314,27.10511610898911,31.37252483925324,33.11955620347197,10.319278476048954,5.546957771010489,16.05677676263267,8.84885274624145,9.560412244976003,22.521508040178368,4.379798616859597,10.308959516715978,11.55535012710885,10.812447289319463,12.362926057339251,11.626149535535326,38.07203228508338,18.681113394358302,54.13892046992583,28.26375738390661,37.20514919264826,85.28784648187633,15.837319058629754,35.43460543566847,41.074509159615545,36.61796477351788,45.85052728106373,40.87137777414477,182.878,297.633,138.54,201.548,294.536,91.912,368.445,154.528,144.695,154.283,238.727,143.304,52.605,92.714,46.219,64.983,65.003,26.27,98.299,45.353,41.441,46.681,53.054,39.78,128.71987082405346,236.06657420789327,79.83923717948718,158.79226052521886,178.50659698275862,55.44666506410256,290.95420044543425,122.90925569760978,109.61040725302207,123.45667028380636,136.88161206896552,106.9325041736227,35.118855394883205,70.7896042245692,25.500521216973578,48.90619883284702,44.47737674919268,15.928726180944755,79.3635022271715,35.59725403001667,31.229416423509797,37.18173477898248,32.877026910656625,30.422876563803165,5.468126291844837,3.359842490584042,7.218131947452,4.961597237382658,3.3951707091832577,10.879972147271303,2.7141092971813974,6.471319113688135,6.911088842047064,6.481595509550632,4.188885211978536,6.978172277117177,19.0095998479232,10.785857583536467,21.63612367208291,15.388640105873844,15.383905358214236,38.06623524933384,10.173043469414743,22.04925804246687,24.13069182693468,21.421991816799128,18.84872017190033,25.13826043237808,96.906,180.279,62.279,113.009,104.598,44.402,228.321,97.003,86.54,92.486,80.887,86.013,26.266,53.53,18.471,35.381,26.878,11.725,63.142,28.221,24.346,27.309,21.81,24.467,5.527468442233196,3.392959629556544,7.784055592207927,5.0459759234764485,3.6080276166695744,11.627590187543545,2.7402677515616563,6.56303821171224,7.103126765588384,6.61755326693805,4.348405652624769,7.272901942426433,19.642414355834767,11.324472096893864,23.110675716700957,16.063993810945714,16.246425133681118,39.92825069223138,10.464826724414031,22.65774434927325,25.20015353207188,22.730986572871096,20.179332561329325,26.18496060545859,180.91468,294.72794,128.47132999999997,198.17772,277.16004,86.00258,364.92785,152.36846,140.78307999999998,151.11328,229.96936,137.49673,50.91024,88.30434000000001,43.27096,62.25102,61.552040000000005,25.045279999999995,95.5582,44.13502,39.6823,43.99282,49.555800000000005,38.18988,1.2466661714541178,0.5873098449598105,2.019474640396468,0.6359255566258011,1.254314609313594,2.762893829118682,0.4387444815075931,1.0143713343229583,1.2112673209373814,0.8397501457676001,1.8279550091630896,0.8723503676877504,4.668721517153735,1.8499145275166824,7.297749810571854,1.959205166052752,4.606461712238861,9.85607954007451,1.485649007560221,3.4141409439651964,4.31932987850786,2.45483654214587,5.551540512718282,2.85909262383172,22.825164479388825,32.63443637938001,13.830316348497425,15.233516203973128,39.40574890631759,9.444453422953114,35.9731189378364,15.04900387774131,14.686555423772925,12.728255194754952,33.13564587286642,10.206935424872237,6.656486225903355,9.10518216830778,5.097469545682988,4.703888336332216,8.457321194504553,2.600475976071458,8.942972883186886,4.273638458593375,4.1223848561792975,3.209100271391184,5.822667849093655,2.677093550788977
3,11.408106848057054,6.243172569695373,18.10529740849856,9.08316908016025,8.222920419386428,25.74914804121744,5.030567583521594,11.770360197580947,13.30848236247112,11.640659343505078,10.851393318845432,13.35178082271128,39.81245298522622,19.887107584958866,53.568739166020535,27.855307472584368,31.494098729344305,85.23083904572589,17.652612277810356,38.53936558686435,44.742472700490325,35.64601203281185,42.77817373559991,45.10601678063442,14.708261630557883,8.10208628721896,23.06805074971165,12.954039069381832,14.090063687087866,31.166240728043384,6.556087327083197,14.836575124998149,16.584022952287768,15.042570474442671,17.43831197140117,17.160606112607898,51.3821806597472,25.7486417591472,74.75517679599312,35.99193780593147,50.17813236991319,112.29646266142618,22.908982612082195,47.744091668656,56.78269263528476,47.86292059541473,61.65608237252604,57.620282339383465,124.214,212.911,100.741,145.974,238.903,75.227,263.065,107.819,104.747,107.133,190.569,103.679,40.269,68.337,37.698,52.118,54.817,20.116,69.98,35.017,31.213,37.526,42.964,30.204,89.89962917594654,163.37395719844358,56.78290224358975,111.2696390162568,129.1825290948276,39.94498076923077,201.9326636971047,86.20875097276264,76.48494497707378,86.84664023372287,98.5738146551724,75.74696243739567,25.8542914349277,51.099380767092825,19.40387830264211,36.21586369320551,33.10970505920344,12.073801441152922,57.3081737193764,26.280143413007224,22.723499374739475,28.39529274395329,24.150725511302472,22.383691409507925,8.050622313104803,4.696798192672056,9.926445042237024,6.850535026785592,4.185799257439212,13.293099552022545,3.8013418736814097,9.274803142303304,9.546812796547872,9.334192079004602,5.247443183308933,9.645154756508068,24.83299808785915,14.633361136719492,26.526606186004564,19.18722898039065,18.2425160078078,49.7116723006562,14.289797084881394,28.55755775766056,32.03793291256848,26.648190587859084,23.27530025137324,33.10819758972321,67.989,123.425,43.35,77.196,70.972,32.086,152.53,67.401,60.299,66.478,57.345,58.273,19.462,38.837,13.377,27.784,19.929,8.905,43.651,20.945,17.611,20.893,16.219,17.355,8.173777223904919,4.804656198866358,10.962767922617507,7.065550182201772,4.698843067236373,15.31768886710373,3.8943488196434406,9.539345071086393,9.761895651458508,9.542898920873643,5.818860759093689,10.020912244795596,25.71679127285318,15.270047820911346,29.57033178143943,21.127829265771272,21.053133477939056,53.65020849452881,14.553089976374308,31.304372045730428,34.13050841264632,27.75280230664721,26.520036490736427,35.11332132421356,122.34246,208.13144,91.22130999999996,141.53179999999998,212.81995000000003,65.284,256.78234,104.829,102.43912,104.78998,171.8768500000001,99.79132,38.8851,65.48768,33.81768,47.33094,47.49888000000001,18.63972,68.71392999999999,31.94442,29.2993,36.0324,37.70736,28.47922,1.7170267986820795,0.8702883642223141,2.868410492283189,0.9490197188627408,1.9731428714400303,3.960429549356464,0.6393981992770439,1.4321685895081628,1.736956848039224,1.2278490467530505,2.7359610403618446,1.4018867075482453,6.182849023688065,2.519235810801197,10.027934848662772,2.5498769610868446,6.513392099832215,14.17449676257727,1.943748732303672,4.3640127195685325,5.747502494247594,4.002947409507637,7.583289060368471,4.394237151449076,15.081396450126055,23.145436338713772,10.021223312687496,11.441646871380986,33.10799668621743,7.423569937261468,25.033770209642256,10.341778087566531,10.400735379833693,8.996997659576666,26.638901064144942,8.191215599516005,4.82195809852618,6.498505290158001,4.077003763077601,3.4918236755674994,6.751531403141532,2.096538470587374,6.025866413033733,2.955097979675587,2.92670715655334,3.0785529434124657,4.499778803438745,2.214391778188168
4,14.635987567810927,8.044173100549502,22.69306325833241,11.663837081640704,10.37425905499879,32.09601040454756,6.50889051825082,15.20125679655168,17.032374038946948,14.78924195728509,13.705896018727495,16.935499822323326,49.64519809286234,24.447528807048464,62.56839905918687,33.4057818972005,38.15334255978185,101.9059541779279,21.452554952222684,48.37098775515648,54.99918983214066,41.70807998480238,52.46915720610535,54.71095472475764,18.99190944657576,10.392525695519783,28.545329984014614,16.653898677680445,18.04435301972248,39.38558487593541,8.276158869145652,19.537355423569867,21.041999831664,19.150117773224306,22.472920131241853,22.079929344226095,63.795853269537474,31.600568810238585,85.23695874531197,45.90103736344441,62.24324660774307,137.24951962668132,27.344818156959256,62.2200099552016,71.85456635769204,54.50779461462989,76.00516835144789,72.71669575334496,98.079,164.082,77.725,116.509,213.675,64.891,200.147,83.073,82.449,89.579,167.418,79.011,32.544,58.992,31.085,42.798,47.78,17.776,57.28,44.693,25.615,38.226,36.676,26.083,70.07506681514477,126.62827070594774,45.39341907051282,86.70368528553564,102.81138793103447,32.143895916733385,155.9488763919822,66.73230794886047,59.84374197582326,68.29714023372289,78.47280280172414,59.74648831385643,20.74112569521691,41.70470928293497,16.563226581265013,30.24633180491872,27.40394402583423,10.120905524419534,46.97115239154616,20.96371388888889,18.498436015006256,24.33665721434529,19.73191065662002,18.48090658882402,10.195862518989795,6.094513718750381,12.86587327114828,8.583027920589826,4.68000468000468,15.410457536484255,4.996327699141132,12.037605479518016,12.12870986913122,11.16333069134507,5.97307338517961,12.656465555428992,30.72763028515241,16.951451044209385,32.169856844137044,23.365577830739756,20.92925910422771,56.255625562556254,17.45810055865922,22.374868547647285,39.039625219597895,26.160205096007957,27.26578689060966,38.33914810412913,52.654,96.223,35.032,60.046,55.419,25.39,120.829,51.184,47.524,52.219,44.498,45.29,15.675,31.645,11.732,21.786,16.066,7.286,36.57,16.072,13.917,18.346,13.157,13.752,10.425930807260045,6.2705526000579255,13.844952420822226,8.948533212745412,5.665508775815504,18.171990242183828,5.079003043133077,12.226314019248854,12.487821351541792,11.9316596562234,7.096600106943298,13.019797601389657,31.684879944393792,17.58478023233371,34.53481635858908,25.285243281414647,24.06294807635381,62.74479098644554,18.243521836290597,38.30214284420896,42.0090056905794,30.9497702363692,32.03847433243498,43.08621409744303,95.9147,159.47558,72.22920999999998,111.75016,176.51560000000003,55.03036,196.88905,81.7908,80.07802,83.81064,140.93042000000003,76.80611,31.5608,56.86736,28.95636,39.54876,41.55780000000001,15.938079999999998,54.81399999999999,26.1082,23.80442,32.31073999999999,31.212480000000003,23.20928,2.1974227464890634,1.0744373207661104,3.7203822019756663,1.2467764839564497,2.56204583951973,5.122531063493492,0.8037758656179461,1.8355734475841952,2.310011554310804,1.4820159478387176,3.534809986202974,1.8298756790510025,7.804052685249093,3.316323033616039,11.236394674094171,3.324599478224446,8.245164793592668,17.47762909498546,1.921446990964557,5.68616680775303,7.216058605848748,4.913036348499838,9.64652712040803,5.717235935092715,11.785606532956036,17.45749469129811,8.258729525275395,9.218068402474188,27.40287271724808,6.388705821152726,18.87836479854396,7.908432625157605,8.424873831408352,6.844807439841884,22.558592151713786,6.536399293110743,3.8605725279260814,5.967622720513,3.3497356043122326,3.1680656589038687,5.70296388289561,1.840924295915544,4.006897790897461,2.5039294829053502,2.429419147426859,3.106492015220669,3.800266720794212,1.95991782213087
6,20.39297285483726,11.339856245308605,30.38409154236027,16.27696358656655,14.263995472956578,42.436093663448254,9.213976727453062,21.208870184507585,23.702163523351857,20.342135383460143,19.04986774905583,23.48099281392016,63.942273767889205,31.712797737214952,74.60944056916554,41.81711334692101,48.507376097999206,124.85137509234588,28.51319534695291,61.013639942550526,70.31517803578761,51.36553259891755,68.01500623660773,71.58427536316337,26.581605528973952,14.926264254582364,38.58322401419863,22.96105804555474,25.3613999492772,52.26298735235706,11.839784042339067,26.719392935392506,29.041907472482794,26.6922912662823,30.99429704934292,30.94059405940594,83.43763037129746,42.15496163898491,111.27183709803047,55.88777734309506,82.01427048306405,173.3402669440111,36.02565026298725,80.61265618702137,91.93711501333088,69.68641114982579,101.0815728292732,95.00285008550256,71.099,117.936,59.612,82.558,174.557,50.212,141.763,59.513,66.326,64.582,124.841,57.663,24.83,46.916,28.834,36.674,42.257,13.901,44.191,24.603,24.693,33.07,28.471,18.772,50.19658574610245,89.86427626459145,33.89241633306645,62.036622342642765,75.29117780172413,24.281811849479585,110.00029287305122,47.75487326292384,42.96804960400166,49.68127295492487,56.65724030172414,43.11388814691152,15.997749721913236,32.07024346859367,13.981257806244995,24.152809920800333,21.47390312163617,8.256339471577261,35.314007786429364,16.625966666666667,14.496630833333333,19.865929107589658,15.170687836383207,14.121630525437867,14.064895427502496,8.479175145841811,16.77514594376971,12.112696528501171,5.728787731228195,19.915558033936108,7.054026791193753,16.80305143414044,15.077043693272625,15.48419064135518,8.010188960357576,17.342143142049494,40.27386226339106,21.314690084406173,34.6812790455712,27.26727381796368,23.66471827152898,71.93727069994965,22.62904211264737,40.6454497419014,40.49730692908921,30.23888720895071,35.12345895823821,53.2708288940976,37.62,66.996,25.918,43.552,39.43,19.134,84.461,37.426,34.433,37.464,32.264,32.32,11.985,23.722,8.987,17.893,12.193,5.769,27.758,12.405,10.877,14.35,9.893,10.526,14.535390805182146,8.74230720933989,18.622055542633777,12.76076081173988,7.0333569489884376,23.684371473911224,7.160593964174465,17.161024376756465,17.306607813800923,16.046291310920076,9.076127368473996,17.71798451479846,43.35256745027269,22.683473529556096,42.24650034798606,31.464431381185403,30.480344716234544,79.4672797302811,23.544735306292985,44.222174040238855,50.771627210760926,35.97151489228447,40.7756162354867,55.99838202842013,68.7976,114.38628,53.7,78.36523999999999,142.2444500000001,42.22236,139.65325999999996,58.27158,57.7814,62.3197,110.2431100000001,56.43983,23.0667,44.08496,23.6706,31.78192,32.80916000000001,12.5838,42.47234,22.61309,19.69604,27.79978,24.524600000000003,17.85766,2.95215888505195,1.5363996226619918,4.906251182112331,1.5974915233985991,3.628318332281901,6.561356577302314,1.081285537569792,2.414422397418991,3.132552613369826,2.091177898810309,4.936312968901225,2.5917506787492424,8.999546422241503,3.98256263466814,15.1512293094491,4.022460530478392,9.902652875689643,21.5828436759603,2.405908778554509,7.203723203230078,9.639792795184,7.080905012547277,11.709499247988395,7.447805435153896,8.097603893713561,12.502313637216195,6.207675629684927,6.1815978136512895,21.657182864758003,4.792888338980124,12.642596024218973,5.350230755576075,5.944605412774493,5.1234419563987865,17.056239130327615,4.820022973141563,2.582950377494704,4.334560628458112,2.963353071696172,2.5108335709601293,4.345143288464539,1.4646252881330952,2.8937907929640083,2.028746750527965,2.0295735162547426,2.9330309797349896,2.822185699062339,1.474048747224223
8,25.21408340792401,14.314406719325753,36.75618972375584,20.204259787067187,17.686311890229696,50.35836522404511,11.690983420832657,26.34328551581297,29.536546052842212,25.087770710661,23.85923743858673,29.19074252706472,74.86931496607265,36.75780833728747,84.04084209616053,47.13689595270877,56.12700104110721,141.7100073611051,33.282570806738946,70.94286948632745,82.503307372454,56.99001972888563,79.30870804426593,83.06828094427505,32.4591015320696,19.224114729516707,46.88012751394684,27.909572983533355,30.1659125188537,61.09108681043436,15.140733114297396,33.30336030905518,37.000037000037,31.842063365706096,39.64006818091727,38.242380205744006,96.25565501973242,48.93325504012527,126.23074981065388,66.78688305616777,86.76036786395974,200.64205457463885,42.58581040797206,92.08951100469656,107.44600838078864,81.21497604158206,115.75413821044104,113.86927806877704,64.569,96.026,49.43,68.852,151.918,42.43,114.929,49.637,52.573,59.291,101.894,46.47,19.658,44.055,22.918,31.457,38.812,13.508,36.798,21.024,18.982,30.185,24.529,18.277,40.92582647385984,71.18446859366314,28.054366693354684,50.01154606085869,60.80467241379311,20.43101361088871,86.58782516703786,38.4637481934408,34.45390162567737,40.34121869782972,44.65527771797632,34.64594161801501,13.65613125695217,27.79954030016676,12.422357886309047,21.446912463526463,18.59803552206673,7.310167333867095,30.251667408231366,14.31352388888889,12.35285125,18.067366138448705,13.029176533907426,12.205448707256048,15.48730815097028,10.413846249973966,20.230629172567262,14.523906349851856,6.582498453112863,23.56823002592505,8.70102411053781,20.14626186111167,19.02117056283644,16.86596616687187,9.814120556656915,21.51925973746503,50.86987486010784,22.698899103393487,43.63382494109434,31.78942683663413,25.765227249304345,74.03020432336393,27.175389966846023,47.56468797564688,52.68148772521336,33.12903760145768,40.76807044722573,54.71357443781802,30.808,52.018,21.331,35.83,33.15,16.369,66.047,30.027,27.027,31.405,25.227,26.149,10.389,20.436,7.922,14.973,11.526,4.984,23.482,10.859,9.307,12.313,8.639,8.782,15.941351877519134,10.898963784119228,22.10137074465097,15.46580906063847,8.193846271007539,28.054657455616965,9.265407766826984,20.636098573311063,21.14414436436757,19.39746809068345,11.00535555401325,22.451953229189765,51.591281583022216,24.84945095745538,49.424823871018695,35.23724888065381,31.225491326562956,88.58140786211322,28.00745424147968,51.31150492623424,58.551403157088025,38.58632306494144,47.32085196583953,60.60797318537041,62.72994,91.75186,45.24616,64.65876,122.16398000000017,35.64576,107.92837,48.45878,47.29442,51.55312,91.02604000000022,44.53976,19.38312,40.24234,20.2328,28.379060000000003,32.026040000000016,11.28912,35.7048,19.48881,17.07901,25.91592,21.13272000000001,16.49948,4.057651058811058,1.928480378826561,6.05613268590467,2.0319224282401547,4.4579253423545735,7.538462160956276,1.3100937539693305,3.03026023294098,3.809899753718038,2.71786393859651,5.622370623213485,3.089983553385464,10.421655002856676,5.166384686995885,17.421113909927083,4.784644056551238,11.468226670515987,26.309535878156403,2.811440742637044,8.532501377832505,11.25484949409598,9.37647955753453,13.765429689107766,9.472720493864626,7.984167325875315,9.923736945686862,5.262624912419525,5.201714134646661,18.05687773638213,3.962128165354303,9.462640423212235,4.409848939627572,4.683835874636843,4.48205815458547,12.48511010345188,3.707203794628346,2.176055777281844,4.299973030593207,2.621777349432223,2.3114860286258376,3.977076038601996,1.4040798918494397,2.453635779838919,1.8335931029558048,1.7227479025644188,3.220233196538375,2.516846798122402,1.485501109093217
10,29.608284417466088,16.983961922540495,41.72142156154659,23.655387117802224,20.79409758831444,56.80174340144363,13.922652886412743,30.963277163611647,34.42442161430215,28.572223525459723,28.116128925533936,34.09076672800895,82.92602514709858,40.84755594075992,89.21289451660081,51.58095357163418,61.835905646682605,151.38110448438073,37.31536049180475,78.85053787787946,91.05003785572475,60.76139150971186,88.32514566381928,92.69242300654716,39.158867525551166,23.01284116537028,53.19714863283328,32.79979008134348,33.34778403975056,69.96921354603974,17.364427234367675,38.704183922282,42.15318467310205,37.14848248449051,45.50625711035267,43.85580212262082,108.35410120273052,53.91998274560552,140.13452914798205,65.95435958316844,92.13193292795285,216.02937999567945,46.2214005084354,103.57327809425168,124.6416552411816,86.91117677733357,130.54830287206266,123.4567901234568,54.925,83.182,45.404,60.704,133.383,37.726,96.899,44.522,43.255,51.675,85.526,39.149,20.417,37.634,20.408,29.88,41.016,12.044,33.384,19.398,18.049,29.369,21.48,15.715,34.71583870967743,60.05954474708171,24.64715292233787,42.70845560650271,51.57130926724138,18.083534027221777,72.57492650334075,32.65736687048361,29.52999458107545,35.53273811509591,37.712579117330456,29.64628190158466,12.318520578420465,24.983494163424123,11.729736589271416,19.59011629845769,16.858598493003228,6.85193995196157,26.98725472747497,12.867281666666669,11.20213875,16.99524186822352,11.65477179763186,10.942155129274395,18.206645425580337,12.021831646269623,22.024491234252487,16.47337901950448,7.497207290284368,26.506918305677782,10.320023942455546,22.460805893715467,23.11871459946827,19.351717464925013,11.69235086406473,25.54343661396204,48.97879218298476,26.571717064356697,49.00039200313602,33.46720214190094,24.380729471425788,83.02889405513118,29.95446920680565,51.55170636148057,55.404731564075576,34.049507984609626,46.55493482309125,63.63347120585428,25.537,43.454,18.798,30.488,29.987,14.292,57.589,25.837,23.723,26.919,21.975,22.802,9.229,18.546,7.136,15.162,10.854,4.629,21.635,9.655,8.023,11.506,7.66,8.1,19.13702706862815,12.580448842330188,25.632834535602274,18.047323984745205,9.086310934245484,31.410052701329672,11.116355621024216,24.525331887290985,24.81813366174325,21.52698671105624,13.31412303072288,26.54836301582781,53.22757122071816,28.45436033515728,54.45190782153436,38.936809280326194,35.252632088927825,94.51911916638808,31.161967679076064,56.3757604823892,65.87295705759288,39.25337030982525,53.10801941494905,68.07303231628673,52.25501999999999,79.48842,39.01331999999999,55.40988,110.33331000000022,31.83883999999999,89.95756,40.77418,40.29312,46.453320000000005,75.2336000000002,37.66714,18.78726,35.144,18.36496,25.68268,28.36744000000001,10.57992,32.0904,17.73812,15.180739999999982,25.47552,18.829920000000005,14.69012,4.486614795127567,2.336706255065523,6.501130120954869,2.33271531772741,5.0371683199995605,8.252969204722516,1.4309146649713302,3.271037203167507,4.295430222931298,3.4849080171513065,6.336963907264535,3.486517580561864,11.24317338410897,5.616576703907853,19.426259739769137,5.111974295056105,12.16957671623116,28.727216433351103,3.1392991278086613,9.281717702342034,12.645815988041274,10.35655349789852,14.388058240334985,10.749919934821769,6.303662876214632,8.663378196687951,4.4596477090892295,4.456997511771145,15.368999782233502,3.400397314279471,7.346557744696304,3.4442773536818825,3.894535581337216,4.416627329076272,10.158848452241164,3.08541100419675,1.94733249578278,3.711422067936215,2.4767271752598896,2.071725984043427,3.649612115762413,1.3361894280929316,2.2546882153553023,1.5963373749157093,1.596505835253488,3.2190101175147614,2.119395009747453,1.3429494226942769
12,33.790787712056186,19.395102763100667,46.68315638539214,26.93951856655944,23.74620240902073,62.69255538233785,16.13995438137813,35.30818618913276,39.085810138622506,32.215993675333216,31.94917198776322,38.66601138548068,89.07817873505758,43.633567434236255,92.22137567088218,54.38864183418095,66.3589918528246,160.38415976792413,40.28792896711873,83.46301457402352,97.5262451935784,63.33835818692965,96.42651606013244,99.9651967620908,42.582183614375744,25.54865741805268,60.57302077654612,35.20630897056753,36.48969166210546,78.30853563038372,20.44070152487633,45.04910352283989,48.47544718600029,41.82700351346829,52.10504376823676,50.16051364365971,113.7656427758817,57.2737686139748,143.2870038687491,72.89692374981776,100.2004008016032,232.2340919647004,50.86987486010784,112.70145384875464,132.39772275916854,91.95402298850574,144.4460494005489,133.88673182487614,48.115,75.386,39.643,54.182,118.675,33.341,82.927,38.53,38.379,48.545,71.876,37.928,17.892,38.942,19.568,28.75,36.726,10.818,32.054,19.394,15.468,28.132,20.963,15.672,30.411596218020023,52.54408782657032,22.03718574859888,37.475827428095045,44.80221636167922,16.38151481184948,62.61688641425391,28.654431350750414,26.00194539391413,31.520398665554627,33.062641550053826,26.14151376146789,11.452362625139044,23.39064611111111,11.3138967173739,18.59965944143393,15.69224650161464,6.461058446757406,25.00370411568409,12.166107777777777,10.451075,16.37174645537948,10.674419806243272,10.160898248540452,20.78353943676608,13.265062478444277,25.225134323840276,18.456313904986896,8.426374552348852,29.993101586635078,12.05879870247326,25.95380223202699,26.05591599572683,20.599443815016997,13.91284990817519,26.36574562328623,55.890900961323496,25.679215243182167,51.10384300899428,34.78260869565217,27.228666339922672,92.43852837862822,31.197354464341423,51.56233886769104,64.64959917248513,35.54670837480449,47.70309593092591,63.808065339458906,23.484,39.141,16.509,28.404,27.405,12.77,48.922,22.198,20.629,23.908,19.192,19.936,8.79,17.46,6.979,13.718,9.98,4.306,19.658,8.873,7.553,10.875,6.923,7.469,21.69135374250218,14.243078688416851,28.412785249246745,20.647387118299086,10.203851690402962,34.968131489519635,12.873731481300972,27.58547730377469,28.112297059665483,23.469521378662613,15.396448928594404,30.22284232128677,61.13725526011344,28.752047432268174,57.0621302290935,40.38154980480102,35.39170580618538,101.84690108187276,32.87317187300504,61.09773179948641,70.00693373689683,41.21634885830528,55.55766699607657,68.05656988443239,46.10132,70.20954,35.199319999999986,48.43228,98.16804000000025,28.59756,77.67776999999998,36.25096,35.571639999999995,42.60846,65.01788000000013,33.08756,16.356640000000002,34.780159999999995,17.52476,24.7638,28.264880000000037,9.81876,30.419999999999995,16.36722,14.284299999999991,24.26222,18.006960000000024,14.69366,5.073683135535746,2.590170669649818,7.343921298702114,2.564977998050669,5.31426782298596,9.1297552944574,1.6710347602411773,3.8174379872731303,4.844739428440474,3.927422894453532,6.957837142006148,3.964036847599832,11.857881102664726,5.846246129729041,19.127378167921687,5.695245835128435,12.696552048268146,30.23945980977019,3.4511542483215534,10.1035910809137,13.233319027853812,11.495942776455207,15.583256041052024,11.859968491684905,5.519628112566218,7.444561356972884,4.009124753179215,3.773912601381472,12.926174811971906,3.0507302038367907,6.4108380114747865,3.0994673502185006,3.401636055249676,3.9821047876696487,8.595084623885356,2.747952949460043,1.7215092079455705,3.58778685415867,2.3412741140077493,2.063145825095265,3.420507827849246,1.2335562676420806,2.14408489760989,1.547349152779092,1.472332131701834,3.282724638921331,1.9602497853498184,1.3493797103326708
16,40.82827203715585,23.61714542306516,53.97969157874806,32.21302517645524,28.81583826437451,72.36913660029562,19.90300029743433,42.28268107074954,46.75717944540519,37.525490702280834,38.75104514120902,46.16711607579825,98.28481152697114,47.10903102754455,95.62669836788652,57.75842396578096,71.81786433973491,168.2778119529023,45.13167716069807,91.07894472018636,106.43176058293948,66.45677975048456,107.62530416480504,109.2558251388818,52.33410090014653,31.351893654376724,69.856793573175,41.44734115306503,40.62068405231944,88.82572392965004,25.17750138476257,52.587294909549854,57.6734529096257,49.079754601227,60.186578393018365,57.660151069595805,123.12238364934746,61.13590511707526,147.4056603773585,74.96251874062969,104.07993338884262,252.5252525252525,56.89576695493855,121.8472036066772,142.836737608913,103.87451958034691,161.36840406648378,146.4557703573521,38.655,61.722,34.847,47.548,96.957,28.244,66.603,33.57,31.47,44.308,57.181,28.871,15.239,33.335,18.788,27.83,35.992,10.21,28.835,17.074,16.528,25.298,17.354,16.369,25.1102191323693,43.17552973874375,19.033406725380303,31.334526886202585,36.719965554359526,14.157167333867092,50.69581737193764,23.932065,21.71452105043768,27.130588824020016,27.08329171151776,21.88157631359466,10.329016685205785,21.639555555555557,10.888942353883108,17.524314583333332,14.454757804090422,6.1750408326661335,22.290044493882093,11.152608888888889,9.5992375,15.65103836530442,9.496738428417652,9.310016680567138,25.86987453110852,16.20167849389197,28.696874910322265,21.03137881719525,10.31385046979589,35.40574989378275,15.014338693452247,29.78850163836759,31.77629488401653,22.56928771327977,17.488326542033192,34.63683280800804,65.62110374696502,29.99850007499625,53.22546306152864,35.932446999640675,27.78395198933097,97.9431929480901,34.68007629616785,58.56858381164343,60.50338818973863,39.52881650723378,57.62360262763628,61.09108681043436,19.108,31.896,14.315,24.127,24.618,11.258,39.718,19.016,17.339,20.375,16.615,17.343,8.122,16.357,6.784,13.34,9.608,3.96,17.576,8.207,7.001,9.627,6.197,6.828,27.276636115862345,16.89853318747928,33.857299626286775,24.33483180151306,12.22376090251172,41.91499386712261,15.95103776211318,32.39206315713757,34.57621507113576,26.379545876538543,19.85574362075564,36.58477558348333,71.71740956432849,33.06217237971176,61.33509925007613,42.21712524446191,38.499360099488015,106.1109897926752,37.21065921760637,65.01481395425222,76.11491224453617,41.938101734539394,69.41186374861799,72.91606206797674,36.66142,59.17674,29.536079999999995,41.09336,81.99072000000022,23.86171999999999,62.69185,30.87177,28.92162,37.90816,50.38424000000006,27.33378,13.943639999999998,30.24605,16.303959999999996,23.68707,25.974680000000003,9.424119999999998,26.87402,15.38111,13.13803,23.84468,14.40676,13.7144,5.896292186553776,3.1864640651051825,8.350998600071025,3.0196073188993435,6.028272856327486,10.151837480286636,1.9003505773447105,4.5573226140468535,5.630987186389216,4.8862592368710525,7.921383284058596,4.606129960759971,11.468236199646904,6.249049947721284,19.47094880623353,6.170075747518934,12.883083246200162,33.3383954770456,3.499975449776967,11.206741253536697,15.4456022079794,12.618182569069669,15.324222557493464,13.36536552849828,4.324997588692085,6.2414368952223045,3.357654955969938,3.138524430339816,10.33714985635511,2.489517205555161,4.7701075282208825,2.636782023118648,2.744536957590974,3.7519470641991113,6.6034607634000055,2.2338943343901563,1.338432911782808,3.148579695535084,2.182826027940428,1.9970730244002917,3.128959245098526,1.2080017633025792,1.7231521812138573,1.428634836839736,1.4223152282787912,3.2634649875503188,1.4897306629941247,1.3101277076035436
20,46.29262163226758,26.98929280302591,59.22180319998995,36.450012338764495,32.81401496837028,78.88859369238072,22.819352406576197,47.669116533420286,52.77848980580331,41.65673826065049,44.23113694002439,52.016501034866586,104.85462159768949,48.955746284379984,97.7445973965578,59.720369666808594,75.95295892171359,174.4185954946042,48.4413355961065,95.39894712405236,112.1400300061878,68.6878925412383,114.01006809848586,117.04981108981164,58.9066918001885,35.20878811351313,77.41136398823348,45.974897705852605,46.29843974258068,99.05894006934123,29.50897072710104,59.33309600094933,65.43217954590068,55.01760563380282,68.90374147316199,65.82845105654664,130.63357282821684,65.40222367560497,153.1628120692296,80.97821685966476,118.09163911195088,262.3294858342078,61.36475208640157,126.39029322548028,150.35333032626673,106.55301012253597,163.10552927744249,160.77170418006432,34.094,62.724,30.259,41.258,81.883,24.958,57.61,29.188,29.214,40.489,46.489,25.839,14.866,31.706,17.607,27.027,36.034,10.038,30.051,16.735,14.797,25.896,18.183,15.112,22.14921357063404,37.83832629238466,17.318698959167335,27.68264610254273,32.06468891280947,12.971164931945555,44.15066295884317,21.202965,19.21951313047103,24.61011759799833,23.561585575888053,19.40817764804003,9.687110122358176,20.84318111111111,10.621851881505204,16.954764166666664,13.686406889128094,5.9610352281825465,20.777016685205783,10.641340555555557,9.09907875,15.209354462051712,8.93469752421959,8.708789824854046,29.330674018888956,15.94286078693961,33.04801877127466,24.237723593000144,12.212547170963449,40.06731308598446,17.358097552508244,34.26065506372482,34.230163620182104,24.69806614142113,21.510464841145215,38.701188126475486,67.26759047490918,31.53977165205324,56.79559266200943,37.000037000037,27.751567963589945,99.62143853357242,33.27676283651127,59.755004481625335,67.5812664729337,38.61600247142416,54.9964252323599,66.17257808364214,16.976,28.402,12.918,21.751,21.599,10.095,33.888,16.854,15.283,18.176,14.513,15.191,7.655,15.29,6.529,12.349,8.468,3.812,16.296,7.912,6.651,9.385,6.131,6.22,29.98022517870651,18.88863813539418,38.0671652230455,27.659412029003725,14.828175081938005,45.23777489466645,18.548003393911834,37.76661905683415,39.78000089262746,27.257793070668864,24.020761205668897,40.35624979249891,76.08534696548782,34.414984883846195,63.98332382472916,43.97649692526884,39.98401321084837,111.64204866328522,40.28589007184393,72.13202130554244,81.6926721673066,43.12724277377221,71.14386739965359,76.93373017743103,33.35532,52.941880000000005,26.26968,36.15406,67.46676000000008,22.106679999999997,53.91416,26.47841,25.13826,36.68676,41.63656000000003,24.77932,13.14314,29.05711,15.629279999999998,22.739419999999992,25.010800000000007,8.95732,24.8226,13.86347,12.241,23.1872,14.05604,12.9982,6.639007097484623,3.739806037991431,8.967321876227755,3.347975359060475,6.529922287199978,10.810581897865143,1.9953089493681375,4.909855636848226,6.181089871928156,6.262644194468327,8.498216665641626,4.973171999204741,12.518691263729226,6.676814716964005,19.14864423249947,6.490345304061459,13.738815690560545,35.11402194281016,3.916563243944613,11.609450486835511,15.721986050587915,13.706832648900358,14.865768130196509,15.086632718993142,3.866483629381945,5.743790530318737,2.920257012775322,2.722577529883775,8.496539118078205,2.2136035263064966,3.7857860547240345,2.2004519799344,2.346430664878881,4.094089763652348,5.201334358838047,1.9361465816466887,1.2705731008321686,3.0963683360921905,2.052107177603831,1.9574965900905092,3.076628973901898,1.1622443117658845,1.6643365120388325,1.3220498171483226,1.3118749823116167,3.352766099913418,1.3106326215536643,1.3098268764363792

